Specifying an Obligation Taxonomy in the Non-Markovian Situation Calculus

Over more than three decades, the Situation Calculus has established itself as an elegant, powerful, and concise formalism for specifying dynamical domains as well as for reasoning about the effects of actions of those domains both in the world and in the mental state of the modelled agents. Moreover, it has also been established that the preconditions of a given action and its effects may be determined entirely by the current situation alone, or they may be determined by past situations as well. When past situations are involved in determining action preconditions and effects, resulting theories are non-Markovian. Assuming a specification of actions that produce obligations, we consider using non-Markovian control in the Situation Calculus to specify different notions of obligations found in the literature. These notions have been specified using Event Calculus; but, as far as we know, they have never been specified using the Situation Calculus. The specifications in this paper yield intuitive properties that ensure the correctness of the whole endeavour.

==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

